K2-139 b: a low-mass warm Jupiter on a 29-day orbit transiting an active K0 V star

We announce the discovery of K2-139 b (EPIC 218916923 b), a transiting warm-Jupiter ($T_\mathrm{eq}$=547$\pm$25 K) on a 29-day orbit around an active (log $R^\prime_\mathrm{HK}$ = $-$4.46 $\pm$ 0.06) K0 V star in K2 Campaign 7. We derive the system's parameters by combining the K2 photometry with ground-based follow-up observations. With a mass of~$0.387 _{ - 0.075 } ^ {+ 0.083 } M_{\rm J}$ and radius of $0.808 _{ - 0.033 } ^ {+ 0.034 } R_{\rm J}$, K2-139 b is one of the transiting warm Jupiters with the lowest mass known to date. The planetary mean density of $0.91 _{ - 0.20} ^ { + 0.24 }$ $\mathrm{g cm^{-3}}$ can be explained with a core of $\sim$50 $M_\oplus$. Given the brightness of the host star ($V$ = 11.653 mag), the relatively short transit duration ($\sim$5 hours), and the expected amplitude of the Rossiter-McLaughlin effect ($\sim25 {\rm m s^{-1}}$ ), K2-139 is an ideal target to measure the spin-orbit angle of a planetary system hosting a warm Jupiter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
